A Pilot Radio Search for Magnetic Activity in Directly Imaged Exoplanets

We present the first systematic search for GHz frequency radio emission from directly imaged exoplanets using Very Large Array (VLA) observations of sufficient angular resolution to separate the planets from their host stars. We obtained results for five systems and eight exoplanets located at $\lesssim 50$ pc, through new observations (Ross 458, GU Psc, and 51 Eri) and archival data (GJ 504 and HR 8799). We do not detect radio emission from any of the exoplanets, with $3\sigma$ luminosity upper limits of $(0.9-23)\times10^{21}$ erg s$^{-1}$. These limits are comparable to the level of radio emission detected in several ultracool dwarfs, including T dwarfs, whose masses are only a factor of two times higher than those of the directly-imaged exoplanets. Despite the lack of detections in this pilot study, we highlight the need for continued GHz frequency radio observations of nearby exoplanets at $\mu$Jy-level sensitivity.

==> sample631.txt <==
@ARTICLE{Lazio2004,
       author = {{Lazio}, T. Joseph, W. and {Farrell}, W.~M. and {Dietrick}, Jill and {Greenlees}, Elizabeth and {Hogan}, Emily and {Jones}, Christopher and {Hennig}, L.~A.},
        title = "{The Radiometric Bode's Law and Extrasolar Planets}",
      journal = {\apj},
     keywords = {Magnetic Fields, Radio Continuum: Stars, Sun: Solar Wind},
         year = 2004,
        month = sep,
       volume = {612},
       number = {1},
        pages = {511-518},
          doi = {10.1086/422449},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2004ApJ...612..511L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{wcb2014,
       author = {{Williams}, P.~K.~G. and {Cook}, B.~A. and {Berger}, E.},
        title = "{Trends in Ultracool Dwarf Magnetism. I. X-Ray Suppression and Radio Enhancement}",
      journal = {\apj},
     keywords = {brown dwarfs, radio continuum: stars, stars: activity, stars: coronae, X-rays: stars, Astrophysics - Solar and Stellar Astrophysics},
         year = 2014,
        month = apr,
       volume = {785},
       number = {1},
          eid = {9},
        pages = {9},
          doi = {10.1088/0004-637X/785/1/9},
archivePrefix = {arXiv},
       eprint = {1310.6757},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014ApJ...785....9W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{hbl2007,
       author = {{Hallinan}, G. and {Bourke}, S. and {Lane}, C. and {Antonova}, A. and {Zavala}, R.~T. and {Brisken}, W.~F. and {Boyle}, R.~P. and {Vrba}, F.~J. and {Doyle}, J.~G. and {Golden}, A.},
        title = "{Periodic Bursts of Coherent Radio Emission from an Ultracool Dwarf}",
      journal = {\apjl},
     keywords = {Stars: Pulsars: General, Radio Continuum: Stars, Radiation Mechanisms: Nonthermal, Stars: Activity, Stars: Low-Mass, Brown Dwarfs, Stars: Magnetic Fields, Astrophysics},
         year = 2007,
        month = jul,
       volume = {663},
       number = {1},
        pages = {L25-L28},
          doi = {10.1086/519790},
archivePrefix = {arXiv},
       eprint = {0705.2054},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2007ApJ...663L..25H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{rw2013,
       author = {{Route}, Matthew and {Wolszczan}, Alexander},
        title = "{The 5 GHz Arecibo Search for Radio Flares from Ultracool Dwarfs}",
      journal = {\apj},
     keywords = {brown dwarfs, radiation mechanisms: non-thermal, radio continuum: planetary systems, radio continuum: stars, stars: activity, stars: magnetic field, Astrophysics - Solar and Stellar Astrophysics, Astrophysics - Earth and Planetary Astrophysics},
         year = 2013,
        month = aug,
       volume = {773},
       number = {1},
          eid = {18},
        pages = {18},
          doi = {10.1088/0004-637X/773/1/18},
archivePrefix = {arXiv},
       eprint = {1306.1152},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...773...18R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{brp+09,
       author = {{Berger}, E. and {Rutledge}, R.~E. and {Phan-Bao}, N. and {Basri}, G. and {Giampapa}, M.~S. and {Gizis}, J.~E. and {Liebert}, J. and {Mart{\'\i}n}, E. and {Fleming}, T.~A.},
        title = "{Periodic Radio and H{\ensuremath{\alpha}} Emission from the L Dwarf Binary 2MASSW J0746425+200032: Exploring the Magnetic Field Topology and Radius Of An L Dwarf}",
      journal = {\apj},
     keywords = {radio continuum: stars, stars: activity, stars: low-mass, brown dwarfs, stars: magnetic fields, Astrophysics},
         year = 2009,
        month = apr,
       volume = {695},
       number = {1},
        pages = {310-316},
          doi = {10.1088/0004-637X/695/1/310},
archivePrefix = {arXiv},
       eprint = {0809.0001},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009ApJ...695..310B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{berger2002,
       author = {{Berger}, E.},
        title = "{Flaring up All Over-Radio Activity in Rapidly Rotating Late M and L Dwarfs}",
      journal = {\apj},
     keywords = {Radiation Mechanisms: Nonthermal, Radio Continuum: Stars, Stars: Activity, Stars: Low-Mass, Brown Dwarfs, Stars: Magnetic Fields, Astrophysics},
         year = 2002,
        month = jun,
       volume = {572},
       number = {1},
        pages = {503-513},
          doi = {10.1086/340301},
archivePrefix = {arXiv},
       eprint = {astro-ph/0111317},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2002ApJ...572..503B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zarka1998,
       author = {{Zarka}, Philippe},
        title = "{Auroral radio emissions at the outer planets: Observations and theories}",
      journal = {\jgr},
     keywords = {Magnetospheric Physics: Planetary magnetospheres},
         year = 1998,
        month = sep,
       volume = {103},
       number = {E9},
        pages = {20159-20194},
          doi = {10.1029/98JE01323},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1998JGR...10320159Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{adl+06,
  author = {{Artigau}, \'{E}tienne and {Doyon}, Ren\'{e} and {Lafreni\`{e}re}, David and {Nadeau}, Daniel and {Robert}, Jasmin and {Albert}, Lo\"{\i}c},
  doi = {10.1086/509146},
  issn = {2041-8205},
  journal = {ApJL},
  pages = {57L},
  url = {http://dx.doi.org/10.1086/509146},
  volume = {651},
  year = {2006}
}

@article{b17,
  author = {{Biller}, Beth},
  doi = {10.1080/21672857.2017.1303105},
  issn = {2167-2865},
  journal = {Astronomical Review},
  number = {1},
  pages = {1},
  url = {http://dx.doi.org/10.1080/21672857.2017.1303105},
  volume = {13},
  year = {2017}
}

@article{bbb+01,
  author = {{Berger}, E. and {Ball}, S. and {Becker}, K. M. and {Clarke}, M. and {Frail}, D. A. and {Fukuda}, T. A. and {Hoffman}, I. M. and {Mellon}, R. and {Momjian}, E. and {Murphy}, N. W. and {Teng}, S. H. and {Woodruff}, T. and {Zauderer}, B. A. and {Zavala}, R. T.},
  doi = {10.1038/35066514},
  issn = {0028-0836},
  journal = {Natur},
  pages = {338},
  url = {http://dx.doi.org/10.1038/35066514},
  volume = {410},
  year = {2001}
}

@article{blh+11b,
  author = {{Burningham}, Ben and {Leggett}, S. K. and {Homeier}, D. and {Saumon}, D. and {Lucas}, P. W. and {Pinfield}, D. J. and {Tinney}, C. G. and {Allard}, F. and {Marley}, M. S. and {Jones}, H. R. A. and {Murray}, D. N. and {Ishii}, M. and {Day-Jones}, A. and {Gomes}, J. and {Zhang}, Z. H.},
  doi = {10.1111/j.1365-2966.2011.18664.x},
  issn = {1365-2966},
  journal = {MNRAS},
  pages = {3590+},
  url = {http://dx.doi.org/10.1111/j.1365-2966.2011.18664.x},
  volume = {414},
  year = {2011}
}

@article{brr+05,
  author = {{Berger}, E. and {Rutledge}, R. E. and {Reid}, I. N. and {Bildsten}, L. and {Gizis}, J. E. and {Liebert}, J. and {Mart\'{\i}n}, E. and {Basri}, G. and {Jayawardhana}, R. and {Brandeker}, A. and {Fleming}, T. A. and {Johns-Krull}, C. M. and {Giampapa}, M. S. and {Hawley}, S. L. and {Schmitt}, J. H. M. M.},
  doi = {10.1086/430343},
  issn = {0004-637X},
  journal = {ApJ},
  number = {2},
  pages = {960},
  url = {http://dx.doi.org/10.1086/430343},
  volume = {627},
  year = {2005}
}

@inproceedings{cgb05,
  author = {{Cornwell}, T. J. and {Golap}, K. and {Bhatnagar}, S.},
  booktitle = {Astronomical Data Analysis Software and Systems XIV},
  editor = {{Shopbell}, P. and {Britton}, M. and {Ebert}, R.},
  pages = {86+},
  series = {Astronomical Society of the Pacific Conference Series},
  url = {http://adsabs.harvard.edu/abs/2005ASPC..347...86C},
  volume = {347},
  year = {2005}
}

@article{chr09,
  author = {{Christensen}, Ulrich R. and {Holzwarth}, Volkmar and {Reiners}, Ansgar},
  doi = {10.1038/nature07626},
  issn = {0028-0836},
  journal = {Natur},
  number = {7226},
  pages = {167},
  publisher = {Macmillan Publishers Limited},
  url = {http://dx.doi.org/10.1038/nature07626},
  volume = {457},
  year = {2009}
}

@article{fdr+16,
  author = {{Forbrich}, Jan and {Dupuy}, Trent J. and {Reid}, Mark J. and {Berger}, Edo and {Rizzuto}, Aaron and {Mann}, Andrew W. and {Liu}, Michael C. and {Aller}, Kimberly and {Kraus}, Adam L.},
  doi = {10.3847/0004-637X/827/1/22},
  issn = {0004-637X},
  journal = {ApJ},
  number = {1},
  pages = {22+},
  url = {http://dx.doi.org/10.3847/0004-637X/827/1/22},
  volume = {827},
  year = {2016}
}

@article{gfb+17,
  author = {{Gagn\'{e}}, Jonathan and {Faherty}, Jacqueline K. and {Burgasser}, Adam J. and {Artigau}, \'{E}tienne and {Bouchard}, Sandie and {Albert}, Lo\"{\i}c and {Lafreni\`{e}re}, David and {Doyon}, Ren\'{e} and {Bardalez-Gagliuffi}, Daniella C.},
  doi = {10.3847/2041-8213/aa70e2},
  issn = {2041-8213},
  journal = {ApJL},
  pages = {1+},
  url = {http://dx.doi.org/10.3847/2041-8213/aa70e2},
  volume = {841},
  year = {2017}
}

@article{gmh+10,
  author = {{Goldman}, B. and {Marsat}, S. and {Henning}, T. and {Clemens}, C. and {Greiner}, J.},
  doi = {10.1111/j.1365-2966.2010.16524.x},
  issn = {1365-2966},
  journal = {MNRAS},
  pages = {1140+},
  url = {http://dx.doi.org/10.1111/j.1365-2966.2010.16524.x},
  volume = {405},
  year = {2010}
}

@article{had+08,
  author = {{Hallinan}, G. and {Antonova}, A. and {Doyle}, J. G. and {Bourke}, S. and {Lane}, C. and {Golden}, A.},
  doi = {10.1086/590360},
  issn = {0004-637X},
  journal = {ApJ},
  number = {1},
  pages = {644+},
  url = {http://dx.doi.org/10.1086/590360},
  volume = {684},
  year = {2008}
}

@article{khp+16,
  author = {{Kao}, Melodie M. and {Hallinan}, Gregg and {Pineda}, J. Sebastian and {Escala}, Ivanna and {Burgasser}, Adam and {Bourke}, Stephen and {Stevenson}, David},
  doi = {10.3847/0004-637X/818/1/24},
  issn = {0004-637X},
  journal = {ApJ},
  number = {1},
  pages = {24+},
  url = {http://dx.doi.org/10.3847/0004-637X/818/1/24},
  volume = {818},
  year = {2016}
}

@book{lshphst16,
  author = {{Lazio}, T. Joseph W. and {Shkolnik}, Evgenya and {Hallinan}, Gregg and {Planetary Habitability Study Team}},
  publisher = {Keck Institute for Space Studies},
  title = {Planetary Magnetic Fields: Planetary Interiors and Habitability},
  url = {http://adsabs.harvard.edu/abs/2016pmf..rept.....L},
  year = {2016}
}

@article{mgb+15,
  author = {{Macintosh}, B. and {Graham}, J. R. and {Barman}, T. and {De Rosa}, R. J. and {Konopacky}, Q. and {Marley}, M. S. and {Marois}, C. and {Nielsen}, E. L. and {Pueyo}, L. and {Rajan}, A. and {Rameau}, J. and {Saumon}, D. and {Wang}, J. J. and {Patience}, J. and {Ammons}, M. and {Arriaga}, P. and {Artigau}, E. and {Beckwith}, S. and {Brewster}, J. and {Bruzzone}, S. and {Bulger}, J. and {Burningham}, B. and {Burrows}, A. S. and {Chen}, C. and {Chiang}, E. and {Chilcote}, J. K. and {Dawson}, R. I. and {Dong}, R. and {Doyon}, R. and {Draper}, Z. H. and {Duch\^{e} ne}, G. and {Esposito}, T. M. and {Fabrycky}, D. and {Fitzgerald}, M. P. and {Follette}, K. B. and {Fortney}, J. J. and {Gerard}, B. and {Goodsell}, S. and {Greenbaum}, A. Z. and {Hibon}, P. and {Hinkley}, S. and {Cotten}, T. H. and {Hung}, L.-W. and {Ingraham}, P. and {Johnson-Groh}, M. and {Kalas}, P. and {Lafreniere}, D. and {Larkin}, J. E. and {Lee}, J. and {Line}, M. and {Long}, D. and {Maire}, J. and {Marchis}, F. and {Matthews}, B. C. and {Max}, C. E. and {Metchev}, S. and {Millar-Blanchaer}, M. A. and {Mittal}, T. and {Morley}, C. V. and {Morzinski}, K. M. and {Murray-Clay}, R. and {Oppenheimer}, R. and {Palmer}, D. W. and {Patel}, R. and {Perrin}, M. D. and {Poyneer}, L. A. and {Rafikov}, R. R. and {Rantakyr\"{o}}, F. T. and {Rice}, E. L. and {Rojo}, P. and {Rudy}, A. R. and {Ruffio}, J.-B. and {Ruiz}, M. T. and {Sadakuni}, N. and {Saddlemyer}, L. and {Salama}, M. and {Savransky}, D. and {Schneider}, A. C. and {Sivaramakrishnan}, A. and {Song}, I. and {Soummer}, R. and {Thomas}, S. and {Vasisht}, G. and {Wallace}, J. K. and {Ward-Duong}, K. and {Wiktorowicz}, S. J. and {Wolff}, S. G. and {Zuckerman}, B.},
  doi = {10.1126/science.aac5891},
  issn = {0036-8075},
  journal = {Sci},
  pages = {64+},
  url = {http://dx.doi.org/10.1126/science.aac5891},
  volume = {350},
  year = {2015}
}

@article{nam+14,
  author = {{Naud}, Marie-Eve and {Artigau}, \'{E}tienne and {Malo}, Lison and {Albert}, Lo\"{\i}c and {Doyon}, Ren\'{e} and {Lafreni\`{e}re}, David and {Gagn\'{e}}, Jonathan and {Saumon}, Didier and {Morley}, Caroline V. and {Allard}, France and {Homeier}, Derek and {Beichman}, Charles A. and {Gelino}, Christopher R. and {Boucher}, Anne},
  doi = {10.1088/0004-637X/787/1/5},
  issn = {0004-637X},
  journal = {ApJ},
  number = {1},
  pages = {5+},
  url = {http://dx.doi.org/10.1088/0004-637X/787/1/5},
  volume = {787},
  year = {2014}
}

@article{odbb+10,
  author = {{Offringa}, A. R. and {de Bruyn}, A. G. and {Biehl}, M. and {Zaroubi}, S. and {Bernardi}, G. and {Pandey}, V. N.},
  doi = {10.1111/j.1365-2966.2010.16471.x},
  issn = {1365-2966},
  journal = {MNRAS},
  number = {1},
  pages = {155},
  publisher = {Oxford University Press},
  url = {http://dx.doi.org/10.1111/j.1365-2966.2010.16471.x},
  volume = {405},
  year = {2010}
}

@article{ovdgr12,
  author = {{Offringa}, A. R. and {van de Gronde}, J. J. and {Roerdink}, J. B. T. M.},
  doi = {10.1051/0004-6361/201118497},
  issn = {1432-0746},
  journal = {A\&A},
  pages = {A95+},
  url = {http://dx.doi.org/10.1051/0004-6361/201118497},
  volume = {539},
  year = {2012}
}

@article{rw12,
  author = {{Route}, M. and {Wolszczan}, A.},
  doi = {10.1088/2041-8205/747/2/l22},
  issn = {2041-8205},
  journal = {ApJL},
  number = {2},
  pages = {L22+},
  url = {http://dx.doi.org/10.1088/2041-8205/747/2/l22},
  volume = {747},
  year = {2012}
}

@article{rw16,
  author = {{Route}, Matthew and {Wolszczan}, Alexander},
  doi = {10.3847/2041-8205/821/2/L21},
  issn = {2041-8205},
  journal = {ApJL},
  number = {2},
  pages = {L21+},
  url = {http://dx.doi.org/10.3847/2041-8205/821/2/L21},
  volume = {821},
  year = {2016}
}

@article{s09,
  author = {{Schrijver}, Carolus J.},
  doi = {10.1088/0004-637X/699/2/L148},
  issn = {2041-8205},
  journal = {ApJL},
  number = {2},
  pages = {L148+},
  url = {http://dx.doi.org/10.1088/0004-637X/699/2/L148},
  volume = {699},
  year = {2009}
}

@article{sb12,
  author = {{Spiegel}, David S. and {Burrows}, Adam},
  doi = {10.1088/0004-637X/745/2/174},
  issn = {0004-637X},
  journal = {ApJ},
  number = {2},
  pages = {174+},
  url = {http://dx.doi.org/10.1088/0004-637X/745/2/174},
  volume = {745},
  year = {2012}
}

@article{sbdk+14,
  author = {{Snellen}, Ignas A. G. and {Brandl}, Bernhard R. and {de Kok}, Remco J. and {Brogi}, Matteo and {Birkby}, Jayne and {Schwarz}, Henriette},
  doi = {10.1038/nature13253},
  issn = {0028-0836},
  journal = {Natur},
  pages = {63+},
  url = {http://dx.doi.org/10.1038/nature13253},
  volume = {509},
  year = {2014}
}

@article{sdls+11,
  author = {{Schneider}, J. and {Dedieu}, C. and {Le Sidaner}, P. and {Savalle}, R. and {Zolotukhin}, I.},
  doi = {10.1051/0004-6361/201116713},
  issn = {0004-6361},
  journal = {A\&A},
  pages = {A79+},
  url = {http://dx.doi.org/10.1051/0004-6361/201116713},
  volume = {532},
  year = {2011}
}

@article{t06,
  author = {{Treumann}, Rudolf},
  doi = {10.1007/s00159-006-0001-y},
  issn = {0935-4956},
  journal = {A\&ARv},
  number = {4},
  pages = {229},
  publisher = {Springer Berlin / Heidelberg},
  url = {http://dx.doi.org/10.1007/s00159-006-0001-y},
  volume = {13},
  year = {2006}
}

@article{the.mfs,
  author = {{Sault}, R. J. and {Wieringa}, M. H.},
  issn = {0365-0138},
  journal = {A\&AS},
  pages = {585},
  url = {http://adsabs.harvard.edu/abs/1994A\%26AS..108..585S},
  volume = {108},
  year = {1994}
}

@article{vhl+04,
  author = {{Vrba}, F. J. and {Henden}, A. A. and {Luginbuhl}, C. B. and {Guetter}, H. H. and {Munn}, J. A. and {Canzian}, B. and {Burgasser}, A. J. and {Davy Kirkpatrick}, J. and {Fan}, X. and {Geballe}, T. R. and {Golimowski}, D. A. and {Knapp}, G. R. and {Leggett}, S. K. and {Schneider}, D. P. and {Brinkmann}, J.},
  doi = {10.1086/383554},
  issn = {0004-6256},
  journal = {AJ},
  number = {5},
  pages = {2948},
  url = {http://dx.doi.org/10.1086/383554},
  volume = {127},
  year = {2004}
}

@inproceedings{w17,
  author = {{Williams}, P. K. G.},
  booktitle = {Handbook of Exoplanets},
  editor = {{Deeg}, Hans J. and {Belmonte}, Juan Antonio},
  isbn = {978-3-319-55332-0},
  note = {under review; arxiv:1707.04264},
  publisher = {Springer Verlag},
  url = {http://adsabs.harvard.edu/abs/2017arxiv170704264},
  year = {2017}
}

@article{wb15,
  author = {{Williams}, P. K. G. and {Berger}, E.},
  doi = {10.1088/0004-637X/808/2/189},
  issn = {0004-637X},
  journal = {ApJ},
  number = {2},
  pages = {189},
  url = {http://dx.doi.org/10.1088/0004-637X/808/2/189},
  volume = {808},
  year = {2015}
}

@article{wbi+15,
  author = {{Williams}, P. K. G. and {Berger}, E. and {Irwin}, J. and {Berta-Thompson}, Z. K. and {Charbonneau}, D.},
  doi = {10.1088/0004-637X/799/2/192},
  issn = {0004-637X},
  journal = {ApJ},
  number = {2},
  pages = {192+},
  url = {http://dx.doi.org/10.1088/0004-637X/799/2/192},
  volume = {799},
  year = {2015}
}

@article{wbz13,
  author = {{Williams}, Peter K. G. and {Berger}, Edo and {Zauderer}, B. Ashley},
  doi = {10.1088/2041-8205/767/2/l30},
  issn = {2041-8205},
  journal = {ApJL},
  number = {2},
  pages = {L30+},
  url = {http://dx.doi.org/10.1088/2041-8205/767/2/l30},
  volume = {767},
  year = {2013}
}

@article{wcb14,
  author = {{Williams}, P. K. G. and {Cook}, B. A. and {Berger}, E.},
  doi = {10.1088/0004-637X/785/1/9},
  issn = {0004-637X},
  journal = {ApJ},
  number = {1},
  pages = {9},
  url = {http://dx.doi.org/10.1088/0004-637X/785/1/9},
  volume = {785},
  year = {2014}
}

@article{wgb17,
  author = {{Williams}, P. K. G. and {Gizis}, J. E. and {Berger}, E.},
  doi = {10.3847/1538-4357/834/2/117},
  issn = {1538-4357},
  journal = {ApJ},
  number = {2},
  pages = {117+},
  url = {http://dx.doi.org/10.3847/1538-4357/834/2/117},
  volume = {834},
  year = {2017}
}

@ARTICLE{Kao2019,
       author = {{Kao}, Melodie M. and {Hallinan}, Gregg and {Pineda}, J. Sebastian},
        title = "{Constraints on magnetospheric radio emission from Y dwarfs}",
      journal = {\mnras},
     keywords = {planets and satellites: aurorae, planets and satellites: magnetic fields, brown dwarfs, stars: individual: \&lt;italic\&gt;WISE\&lt;/italic\&gt; J085510.83-071442.5, stars: individual: \&lt;italic\&gt;WISE\&lt;/italic\&gt; J140518.40+553421.4, stars: individual: \&lt;italic\&gt;WISEP\&lt;/italic\&gt; J173835.53+273258.9},
         year = "2019",
        month = "Aug",
       volume = {487},
       number = {2},
        pages = {1994-2004},
          doi = {10.1093/mnras/stz1372},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019MNRAS.487.1994K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kao2018,
       author = {{Kao}, Melodie M. and {Hallinan}, Gregg and {Pineda}, J. Sebastian and
         {Stevenson}, David and {Burgasser}, Adam},
        title = "{The Strongest Magnetic Fields on the Coolest Brown Dwarfs}",
      journal = {\apjs},
     keywords = {brown dwarfs, planets and satellites: aurorae, planets and satellites: magnetic fields, radio continuum: stars, stars: individual: 2MASS 10430758+2225236, 2MASS 12373919+6526148, SDSS 04234858-0414035, SIMP J01365662+0933473, stars: magnetic field, Astrophysics - Solar and Stellar Astrophysics, Astrophysics - Earth and Planetary Astrophysics},
         year = "2018",
        month = "Aug",
       volume = {237},
       number = {2},
          eid = {25},
        pages = {25},
          doi = {10.3847/1538-4365/aac2d5},
archivePrefix = {arXiv},
       eprint = {1808.02485},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJS..237...25K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{DeRosa2020,
       author = {{De Rosa}, Robert J. and {Nielsen}, Eric L. and {Wang}, Jason J. and
         {Ammons}, S. Mark and {Duch{\^e}ne}, Gaspard and {Macintosh}, Bruce and
         {Rameau}, Julien and {Bailey}, Vanessa P. and {Barman}, Travis and
         {Bulger}, Joanna and {Chilcote}, Jeffrey and {Cotten}, Tara and
         {Doyon}, Rene and {Esposito}, Thomas M. and {Fitzgerald}, Michael P. and
         {Follette}, Katherine B. and {Gerard}, Benjamin L. and
         {Goodsell}, Stephen J. and {Graham}, James R. and {Greenbaum}, Alexand
        ra Z. and {Hibon}, Pascale and {Hom}, Justin and {Hung}, Li-Wei and
         {Ingraham}, Patrick and {Kalas}, Paul and {Konopacky}, Quinn and
         {Larkin}, James E. and {Maire}, J{\'e}r{\^o}me and {Marchis}, Franck and
         {Marley}, Mark S. and {Marois}, Christian and {Metchev}, Stanimir and
         {Millar-Blanchaer}, Maxwell A. and {Oppenheimer}, Rebecca and
         {Palmer}, David and {Patience}, Jennifer and {Perrin}, Marshall and
         {Poyneer}, Lisa and {Pueyo}, Laurent and {Rajan}, Abhijith and
         {Rantakyr{\"o}}, Fredrik T. and {Ren}, Bin and {Ruffio}, Jean-Baptiste and
         {Savransky}, Dmitry and {Schneider}, Adam C. and {Sivaramakrishnan}, Anand
         and {Song}, Inseok and {Soummer}, Remi and {Tallis}, Melisa and
         {Thomas}, Sandrine and {Wallace}, J. Kent and {Ward-Duong}, Kimberly and
         {Wiktorowicz}, Sloane and {Wolff}, Schuyler},
        title = "{An Updated Visual Orbit of the Directly Imaged Exoplanet 51 Eridani b and Prospects for a Dynamical Mass Measurement with Gaia}",
      journal = {\aj},
     keywords = {Coronographic imaging, Astrometry, Exoplanet dynamics, Astrophysics - Earth and Planetary Astrophysics},
         year = "2020",
        month = "Jan",
       volume = {159},
       number = {1},
          eid = {1},
        pages = {1},
          doi = {10.3847/1538-3881/ab4da4},
archivePrefix = {arXiv},
       eprint = {1910.10169},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020AJ....159....1D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bailer-Jones2018,
       author = {{Bailer-Jones}, C.~A.~L. and {Rybizki}, J. and {Fouesneau}, M. and
         {Mantelet}, G. and {Andrae}, R.},
        title = "{Estimating Distance from Parallaxes. IV. Distances to 1.33 Billion Stars in Gaia Data Release 2}",
      journal = {\aj},
     keywords = {catalogs, Galaxy: structure, methods: statistical, stars: distances, Astrophysics - Solar and Stellar Astrophysics, Astrophysics - Astrophysics of Galaxies, Astrophysics - Instrumentation and Methods for Astrophysics},
         year = "2018",
        month = "Aug",
       volume = {156},
       number = {2},
          eid = {58},
        pages = {58},
          doi = {10.3847/1538-3881/aacb21},
archivePrefix = {arXiv},
       eprint = {1804.10121},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018AJ....156...58B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lazio2019,
       author = {{Lazio}, Joseph and {Hallinan}, G. and {Airapetian}, A. and
         {Brain}, D.~A. and {Clarke}, T.~E. and {Dolch}, T. and {Dong}, C.~F. and
         {Driscoll}, P.~E. and {Fares}, R. and {Griessmeier}, J. -M. and
         {Farrell}, W.~M. and {Kasper}, J.~C. and {Murphy}, T. and
         {Rogers}, L.~A. and {Shkolnik}, E. and {Stanley}, S. and
         {Strugarek}, A. and {Turner}, N.~J. and {Wolszczan}, A. and
         {Zarka}, P. and {Knapp}, M. and {Lynch}, C.~R. and {Turner}, J.~D.},
        title = "{Magnetic Fields of Extrasolar Planets: Planetary Interiors and Habitability}",
      journal = {\baas},
     keywords = {Astrophysics - Earth and Planetary Astrophysics, Astrophysics - Solar and Stellar Astrophysics},
         year = "2019",
        month = "May",
       volume = {51},
       number = {3},
          eid = {135},
        pages = {135},
archivePrefix = {arXiv},
       eprint = {1803.06487},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019BAAS...51c.135L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Fomalont1991,
       author = {{Fomalont}, E.~B. and {Windhorst}, R.~A. and {Kristian}, J.~A. and
         {Kellerman}, K.~I.},
        title = "{The micro-Jansky radio source population at 5 GHz.}",
      journal = {\aj},
     keywords = {Extragalactic Radio Sources, Microwaves, Radio Sources (Astronomy), Faint Objects, Sky Surveys (Astronomy), Starburst Galaxies, Very Large Array (Vla), Astrophysics},
         year = "1991",
        month = "Oct",
       volume = {102},
        pages = {1258},
          doi = {10.1086/115952},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1991AJ....102.1258F},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Route2016,
       author = {{Route}, Matthew and {Wolszczan}, Alexander},
        title = "{Radio Flaring from the T6 Dwarf WISEPC J112254.73+255021.5 with a Possible Ultra-short Periodicity}",
      journal = {\apjl},
     keywords = {brown dwarfs, radiation mechanisms: non-thermal, radio continuum: stars, stars: activity, stars: magnetic field, stars: rotation, Astrophysics - Solar and Stellar Astrophysics},
         year = "2016",
        month = "Apr",
       volume = {821},
       number = {2},
          eid = {L21},
        pages = {L21},
          doi = {10.3847/2041-8205/821/2/L21},
archivePrefix = {arXiv},
       eprint = {1604.04543},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016ApJ...821L..21R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{williams2017,
       author = {{Williams}, P.~K.~G. and {Gizis}, J.~E. and {Berger}, E.},
        title = "{Variable and Polarized Radio Emission from the T6 Brown Dwarf WISEP J112254.73+255021.5}",
      journal = {\apj},
     keywords = {brown dwarfs, radio continuum: stars, stars: individual: WISEP J112254.73+255021.5, Astrophysics - Solar and Stellar Astrophysics},
         year = "2017",
        month = "Jan",
       volume = {834},
       number = {2},
          eid = {117},
        pages = {117},
          doi = {10.3847/1538-4357/834/2/117},
archivePrefix = {arXiv},
       eprint = {1608.04390},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017ApJ...834..117W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Fujii2016,
       author = {{Fujii}, Yuka and {Spiegel}, David S. and {Mroczkowski}, Tony and
         {Nordhaus}, Jason and {Zimmerman}, Neil T. and {Parsons}, Aaron R. and
         {Mirbabayi}, Mehrdad and {Madhusudhan}, Nikku},
        title = "{Radio Emission from Red-giant Hot Jupiters}",
      journal = {\apj},
     keywords = {planetary systems, planets and satellites: individual: Jupiter, radio continuum: planetary systems, stars: AGB and post-AGB, stars: evolution, Sun: evolution, Astrophysics - Earth and Planetary Astrophysics},
         year = "2016",
        month = "Apr",
       volume = {820},
       number = {2},
          eid = {122},
        pages = {122},
          doi = {10.3847/0004-637X/820/2/122},
archivePrefix = {arXiv},
       eprint = {1601.05428},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016ApJ...820..122F},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Turner2021,
       author = {{Turner}, Jake D. and {Zarka}, Philippe and {Grie{\ss}meier}, Jean-Mathias and {Lazio}, Joseph and {Cecconi}, Baptiste and {Emilio Enriquez}, J. and {Girard}, Julien N. and {Jayawardhana}, Ray and {Lamy}, Laurent and {Nichols}, Jonathan D. and {de Pater}, Imke},
        title = "{The search for radio emission from the exoplanetary systems 55 Cancri, {\ensuremath{\upsilon}} Andromedae, and {\ensuremath{\tau}} Bo{\"o}tis using LOFAR beam-formed observations}",
      journal = {\aap},
     keywords = {planets and satellites: magnetic fields, radio continuum: planetary systems, magnetic fields, planet-star interactions, planets and satellites: aurorae, planets and satellites: gaseous planets, Astrophysics - Earth and Planetary Astrophysics, Astrophysics - Solar and Stellar Astrophysics},
         year = 2021,
        month = jan,
       volume = {645},
          eid = {A59},
        pages = {A59},
          doi = {10.1051/0004-6361/201937201},
archivePrefix = {arXiv},
       eprint = {2012.07926},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021A&A...645A..59T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pope2020,
       author = {{Pope}, Benjamin J.~S. and {Bedell}, Megan and {Callingham}, Joseph R. and {Vedantham}, Harish K. and {Snellen}, Ignas A.~G. and {Price-Whelan}, Adrian M. and {Shimwell}, Timothy W.},
        title = "{No Massive Companion to the Coherent Radio-emitting M Dwarf GJ 1151}",
      journal = {\apjl},
     keywords = {994, 1332, 1472, Astrophysics - Earth and Planetary Astrophysics, Astrophysics - Solar and Stellar Astrophysics},
         year = 2020,
        month = feb,
       volume = {890},
       number = {2},
          eid = {L19},
        pages = {L19},
          doi = {10.3847/2041-8213/ab5b99},
archivePrefix = {arXiv},
       eprint = {2002.07850},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020ApJ...890L..19P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kuzuhara2013,
       author = {{Kuzuhara}, M. and {Tamura}, M. and {Kudo}, T. and {Janson}, M. and {Kandori}, R. and {Brandt}, T.~D. and {Thalmann}, C. and {Spiegel}, D. and {Biller}, B. and {Carson}, J. and {Hori}, Y. and {Suzuki}, R. and {Burrows}, A. and {Henning}, T. and {Turner}, E.~L. and {McElwain}, M.~W. and {Moro-Mart{\'\i}n}, A. and {Suenaga}, T. and {Takahashi}, Y.~H. and {Kwon}, J. and {Lucas}, P. and {Abe}, L. and {Brandner}, W. and {Egner}, S. and {Feldt}, M. and {Fujiwara}, H. and {Goto}, M. and {Grady}, C.~A. and {Guyon}, O. and {Hashimoto}, J. and {Hayano}, Y. and {Hayashi}, M. and {Hayashi}, S.~S. and {Hodapp}, K.~W. and {Ishii}, M. and {Iye}, M. and {Knapp}, G.~R. and {Matsuo}, T. and {Mayama}, S. and {Miyama}, S. and {Morino}, J. -I. and {Nishikawa}, J. and {Nishimura}, T. and {Kotani}, T. and {Kusakabe}, N. and {Pyo}, T. -S. and {Serabyn}, E. and {Suto}, H. and {Takami}, M. and {Takato}, N. and {Terada}, H. and {Tomono}, D. and {Watanabe}, M. and {Wisniewski}, J.~P. and {Yamada}, T. and {Takami}, H. and {Usuda}, T.},
        title = "{Direct Imaging of a Cold Jovian Exoplanet in Orbit around the Sun-like Star GJ 504}",
      journal = {\apj},
     keywords = {planetary systems, stars: formation, stars: individual: GJ 504, Astrophysics - Earth and Planetary Astrophysics, Astrophysics - Galaxy Astrophysics, Astrophysics - Solar and Stellar Astrophysics},
         year = 2013,
        month = sep,
       volume = {774},
       number = {1},
          eid = {11},
        pages = {11},
          doi = {10.1088/0004-637X/774/1/11},
archivePrefix = {arXiv},
       eprint = {1307.2886},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...774...11K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Marois2008,
       author = {{Marois}, Christian and {Macintosh}, Bruce and {Barman}, Travis and {Zuckerman}, B. and {Song}, Inseok and {Patience}, Jennifer and {Lafreni{\`e}re}, David and {Doyon}, Ren{\'e}},
        title = "{Direct Imaging of Multiple Planets Orbiting the Star HR 8799}",
      journal = {Science},
     keywords = {Astrophysics},
         year = 2008,
        month = nov,
       volume = {322},
       number = {5906},
        pages = {1348},
          doi = {10.1126/science.1166585},
archivePrefix = {arXiv},
       eprint = {0811.2606},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2008Sci...322.1348M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{McMullin2007,
       author = {{McMullin}, J.~P. and {Waters}, B. and {Schiebel}, D. and {Young}, W. and
         {Golap}, K.},
        title = "{CASA Architecture and Applications}",
    booktitle = {Astronomical Data Analysis Software and Systems XVI},
         year = 2007,
       editor = {{Shaw}, R.~A. and {Hill}, F. and {Bell}, D.~J.},
       series = {Astronomical Society of the Pacific Conference Series},
       volume = {376},
        month = oct,
        pages = {127},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2007ASPC..376..127M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Route2016b,
       author = {{Route}, Matthew and {Wolszczan}, Alexander},
        title = "{The Second Arecibo Search for 5 GHz Radio Flares from Ultracool Dwarfs}",
      journal = {\apj},
     keywords = {brown dwarfs, radiation mechanisms: non-thermal, radio continuum: stars, stars: activity, stars: low-mass, stars: magnetic field, Astrophysics - Solar and Stellar Astrophysics, Astrophysics - Earth and Planetary Astrophysics},
         year = 2016,
        month = oct,
       volume = {830},
       number = {2},
          eid = {85},
        pages = {85},
          doi = {10.3847/0004-637X/830/2/85},
archivePrefix = {arXiv},
       eprint = {1608.02480},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016ApJ...830...85R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pineda2017,
       author = {{Pineda}, J. Sebastian and {Hallinan}, Gregg and {Kao}, Melodie M.},
        title = "{A Panchromatic View of Brown Dwarf Aurorae}",
      journal = {\apj},
     keywords = {brown dwarfs, planets and satellites: aurorae, stars: activity, Astrophysics - Solar and Stellar Astrophysics},
         year = 2017,
        month = sep,
       volume = {846},
       number = {1},
          eid = {75},
        pages = {75},
          doi = {10.3847/1538-4357/aa8596},
archivePrefix = {arXiv},
       eprint = {1708.02942},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017ApJ...846...75P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{McLean2011,
       author = {{McLean}, M. and {Berger}, E. and {Irwin}, J. and {Forbrich}, J. and {Reiners}, A.},
        title = "{Periodic Radio Emission from the M7 Dwarf 2MASS J13142039+1320011: Implications for the Magnetic Field Topology}",
      journal = {\apj},
     keywords = {radio continuum: stars, stars: activity, stars: low-mass, stars: magnetic field, Astrophysics - Solar and Stellar Astrophysics},
         year = 2011,
        month = nov,
       volume = {741},
       number = {1},
          eid = {27},
        pages = {27},
          doi = {10.1088/0004-637X/741/1/27},
archivePrefix = {arXiv},
       eprint = {1107.1516},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011ApJ...741...27M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Maire2019,
       author = {{Maire}, A. -L. and {Rodet}, L. and {Cantalloube}, F. and {Galicher}, R. and {Brandner}, W. and {Messina}, S. and {Lazzoni}, C. and {Mesa}, D. and {Melnick}, D. and {Carson}, J. and {Samland}, M. and {Biller}, B.~A. and {Boccaletti}, A. and {Wahhaj}, Z. and {Beust}, H. and {Bonnefoy}, M. and {Chauvin}, G. and {Desidera}, S. and {Langlois}, M. and {Henning}, T. and {Janson}, M. and {Olofsson}, J. and {Rouan}, D. and {M{\'e}nard}, F. and {Lagrange}, A. -M. and {Gratton}, R. and {Vigan}, A. and {Meyer}, M.~R. and {Cheetham}, A. and {Beuzit}, J. -L. and {Dohlen}, K. and {Avenhaus}, H. and {Bonavita}, M. and {Claudi}, R. and {Cudel}, M. and {Daemgen}, S. and {D'Orazi}, V. and {Fontanive}, C. and {Hagelberg}, J. and {Le Coroller}, H. and {Perrot}, C. and {Rickman}, E. and {Schmidt}, T. and {Sissa}, E. and {Udry}, S. and {Zurlo}, A. and {Abe}, L. and {Orign{\'e}}, A. and {Rigal}, F. and {Rousset}, G. and {Roux}, A. and {Weber}, L.},
        title = "{Hint of curvature in the orbital motion of the exoplanet 51 Eridani b using 3 yr of VLT/SPHERE monitoring}",
      journal = {\aap},
     keywords = {planetary systems, methods: data analysis, stars: individual: 51 Eridani, techniques: high angular resolution, planets and satellites: dynamical evolution and stability, techniques: image processing, Astrophysics - Earth and Planetary Astrophysics},
         year = 2019,
        month = apr,
       volume = {624},
          eid = {A118},
        pages = {A118},
          doi = {10.1051/0004-6361/201935031},
archivePrefix = {arXiv},
       eprint = {1903.07620},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019A&A...624A.118M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Goldman2010,
       author = {{Goldman}, B. and {Marsat}, S. and {Henning}, T. and {Clemens}, C. and {Greiner}, J.},
        title = "{A new benchmark T8-9 brown dwarf and a couple of new mid-T dwarfs from the UKIDSS DR5+ LAS}",
      journal = {\mnras},
     keywords = {binaries: general, brown dwarfs, stars: individual: Ross 458C, Astrophysics - Solar and Stellar Astrophysics},
         year = 2010,
        month = jun,
       volume = {405},
       number = {2},
        pages = {1140-1152},
          doi = {10.1111/j.1365-2966.2010.16524.x},
archivePrefix = {arXiv},
       eprint = {1002.2637},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010MNRAS.405.1140G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Naud2014,
       author = {{Naud}, Marie-Eve and {Artigau}, {\'E}tienne and {Malo}, Lison and {Albert}, Lo{\"\i}c and {Doyon}, Ren{\'e} and {Lafreni{\`e}re}, David and {Gagn{\'e}}, Jonathan and {Saumon}, Didier and {Morley}, Caroline V. and {Allard}, France and {Homeier}, Derek and {Beichman}, Charles A. and {Gelino}, Christopher R. and {Boucher}, Anne},
        title = "{Discovery of a Wide Planetary-mass Companion to the Young M3 Star GU Psc}",
      journal = {\apj},
     keywords = {infrared: planetary systems, planetary systems, planets and satellites: detection, stars: imaging, stars: individual: GU Psc, stars: low-mass, Astrophysics - Earth and Planetary Astrophysics, Astrophysics - Solar and Stellar Astrophysics},
         year = 2014,
        month = may,
       volume = {787},
       number = {1},
          eid = {5},
        pages = {5},
          doi = {10.1088/0004-637X/787/1/5},
archivePrefix = {arXiv},
       eprint = {1405.2932},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014ApJ...787....5N},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Vedantham2020,
       author = {{Vedantham}, H.~K. and {Callingham}, J.~R. and {Shimwell}, T.~W. and {Tasse}, C. and {Pope}, B.~J.~S. and {Bedell}, M. and {Snellen}, I. and {Best}, P. and {Hardcastle}, M.~J. and {Haverkorn}, M. and {Mechev}, A. and {O'Sullivan}, S.~P. and {R{\"o}ttgering}, H.~J.~A. and {White}, G.~J.},
        title = "{Coherent radio emission from a quiescent red dwarf indicative of star-planet interaction}",
      journal = {Nature Astronomy},
     keywords = {Astrophysics - Earth and Planetary Astrophysics, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Solar and Stellar Astrophysics},
         year = 2020,
        month = feb,
       volume = {4},
        pages = {577-583},
          doi = {10.1038/s41550-020-1011-9},
archivePrefix = {arXiv},
       eprint = {2002.08727},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020NatAs...4..577V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zurlo2016,
       author = {{Zurlo}, A. and {Vigan}, A. and {Galicher}, R. and {Maire}, A. -L. and {Mesa}, D. and {Gratton}, R. and {Chauvin}, G. and {Kasper}, M. and {Moutou}, C. and {Bonnefoy}, M. and {Desidera}, S. and {Abe}, L. and {Apai}, D. and {Baruffolo}, A. and {Baudoz}, P. and {Baudrand}, J. and {Beuzit}, J. -L. and {Blancard}, P. and {Boccaletti}, A. and {Cantalloube}, F. and {Carle}, M. and {Cascone}, E. and {Charton}, J. and {Claudi}, R.~U. and {Costille}, A. and {de Caprio}, V. and {Dohlen}, K. and {Dominik}, C. and {Fantinel}, D. and {Feautrier}, P. and {Feldt}, M. and {Fusco}, T. and {Gigan}, P. and {Girard}, J.~H. and {Gisler}, D. and {Gluck}, L. and {Gry}, C. and {Henning}, T. and {Hugot}, E. and {Janson}, M. and {Jaquet}, M. and {Lagrange}, A. -M. and {Langlois}, M. and {Llored}, M. and {Madec}, F. and {Magnard}, Y. and {Martinez}, P. and {Maurel}, D. and {Mawet}, D. and {Meyer}, M.~R. and {Milli}, J. and {Moeller-Nilsson}, O. and {Mouillet}, D. and {Orign{\'e}}, A. and {Pavlov}, A. and {Petit}, C. and {Puget}, P. and {Quanz}, S.~P. and {Rabou}, P. and {Ramos}, J. and {Rousset}, G. and {Roux}, A. and {Salasnich}, B. and {Salter}, G. and {Sauvage}, J. -F. and {Schmid}, H.~M. and {Soenke}, C. and {Stadler}, E. and {Suarez}, M. and {Turatto}, M. and {Udry}, S. and {Vakili}, F. and {Wahhaj}, Z. and {Wildi}, F. and {Antichi}, J.},
        title = "{First light of the VLT planet finder SPHERE. III. New spectrophotometry and astrometry of the HR 8799 exoplanetary system}",
      journal = {\aap},
     keywords = {techniques: image processing, astrometry, techniques: high angular resolution, techniques: spectroscopic, methods: data analysis, Astrophysics - Earth and Planetary Astrophysics, Astrophysics - Instrumentation and Methods for Astrophysics},
         year = 2016,
        month = mar,
       volume = {587},
          eid = {A57},
        pages = {A57},
          doi = {10.1051/0004-6361/201526835},
archivePrefix = {arXiv},
       eprint = {1511.04083},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016A&A...587A..57Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rodriguez2011,
       author = {{Rodriguez}, David R. and {Zuckerman}, B. and {Melis}, Carl and {Song}, Inseok},
        title = "{The Ultra Cool Brown Dwarf Companion of WD 0806-661B: Age, Mass, and Formation Mechanism}",
      journal = {\apjl},
     keywords = {binaries: visual, brown dwarfs, planetary systems, Astrophysics - Solar and Stellar Astrophysics, Astrophysics - Earth and Planetary Astrophysics},
         year = 2011,
        month = may,
       volume = {732},
       number = {2},
          eid = {L29},
        pages = {L29},
          doi = {10.1088/2041-8205/732/2/L29},
archivePrefix = {arXiv},
       eprint = {1103.3544},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011ApJ...732L..29R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Burgasser2005,
       author = {{Burgasser}, Adam J. and {Putman}, Mary E.},
        title = "{Quiescent Radio Emission from Southern Late-Type M Dwarfs and a Spectacular Radio Flare from the M8 Dwarf DENIS 1048-3956}",
      journal = {\apj},
     keywords = {Radio Continuum: Stars, Stars: Activity, Stars: Flare, Stars: Individual: Alphanumeric: DENIS J104814.7-395606, Stars: Individual: Alphanumeric: LHS 102B, Stars: Individual: Alphanumeric: LHS 3003, Stars: Low-Mass, Brown Dwarfs, Techniques: Interferometric, Astrophysics},
         year = 2005,
        month = jun,
       volume = {626},
       number = {1},
        pages = {486-497},
          doi = {10.1086/429788},
archivePrefix = {arXiv},
       eprint = {astro-ph/0502365},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2005ApJ...626..486B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Berger2006,
       author = {{Berger}, E.},
        title = "{Radio Observations of a Large Sample of Late M, L, and T Dwarfs: The Distribution of Magnetic Field Strengths}",
      journal = {\apj},
     keywords = {Radio Continuum: Stars, Stars: Activity, Stars: Low-Mass, Brown Dwarfs, Stars: Magnetic Fields, Astrophysics},
         year = 2006,
        month = sep,
       volume = {648},
       number = {1},
        pages = {629-636},
          doi = {10.1086/505787},
archivePrefix = {arXiv},
       eprint = {astro-ph/0603176},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006ApJ...648..629B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Berger2010,
       author = {{Berger}, E. and {Basri}, G. and {Fleming}, T.~A. and {Giampapa}, M.~S. and {Gizis}, J.~E. and {Liebert}, J. and {Mart{\'\i}n}, E. and {Phan-Bao}, N. and {Rutledge}, R.~E.},
        title = "{Simultaneous Multi-Wavelength Observations of Magnetic Activity in Ultracool Dwarfs. III. X-ray, Radio, and H{\ensuremath{\alpha}} Activity Trends in M and L dwarfs}",
      journal = {\apj},
     keywords = {brown dwarfs, radio continuum: stars, stars: activity, stars: low-mass, stars: magnetic fields, Astrophysics - Solar and Stellar Astrophysics},
         year = 2010,
        month = jan,
       volume = {709},
       number = {1},
        pages = {332-341},
          doi = {10.1088/0004-637X/709/1/332},
archivePrefix = {arXiv},
       eprint = {0909.4783},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010ApJ...709..332B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{White1989,
       author = {{White}, Stephen M. and {Jackson}, Peter D. and {Kundu}, Mukul R.},
        title = "{A VLA Survey of Nearby Flare Stars}",
      journal = {\apjs},
     keywords = {Dwarf Stars, Flare Stars, Radio Emission, Very Large Array (Vla), M Stars, Stellar Luminosity, Stellar Spectra, X Ray Spectra, Astrophysics, STARS: EVOLUTION, STARS: FLARE, STARS: RADIO RADIATION, STARS: ROTATION, STARS: X-RAYS},
         year = 1989,
        month = dec,
       volume = {71},
        pages = {895},
          doi = {10.1086/191401},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1989ApJS...71..895W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Beuzit2004,
       author = {{Beuzit}, J. -L. and {S{\'e}gransan}, D. and {Forveille}, T. and {Udry}, S. and {Delfosse}, X. and {Mayor}, M. and {Perrier}, C. and {Hainaut}, M. -C. and {Roddier}, C. and {Roddier}, F. and {Mart{\'\i}n}, E.~L.},
        title = "{New neighbours. III. 21 new companions to nearby dwarfs, discovered with adaptive optics}",
      journal = {\aap},
     keywords = {stars: binaries: general, stars: low-mass, brown dwarfs, techniques: miscellaneous, Astrophysics},
         year = 2004,
        month = oct,
       volume = {425},
        pages = {997-1008},
          doi = {10.1051/0004-6361:20048006},
archivePrefix = {arXiv},
       eprint = {astro-ph/0106277},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2004A&A...425..997B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gudel2002,
       author = {{G{\"u}del}, Manuel},
        title = "{Stellar Radio Astronomy: Probing Stellar Atmospheres from Protostars to Giants}",
      journal = {\araa},
     keywords = {radio stars, coronae, stellar winds, high-energy particles, nonthermal radiation, magnetic fields, Astrophysics},
         year = 2002,
        month = jan,
       volume = {40},
        pages = {217-261},
          doi = {10.1146/annurev.astro.40.060401.093806},
archivePrefix = {arXiv},
       eprint = {astro-ph/0206436},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2002ARA&A..40..217G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{McLean2012,
       author = {{McLean}, M. and {Berger}, E. and {Reiners}, A.},
        title = "{The Radio Activity-Rotation Relation of Ultracool Dwarfs}",
      journal = {\apj},
     keywords = {brown dwarfs, radio continuum: stars, stars: activity, stars: low-mass, stars: magnetic field, Astrophysics - Solar and Stellar Astrophysics},
         year = 2012,
        month = feb,
       volume = {746},
       number = {1},
          eid = {23},
        pages = {23},
          doi = {10.1088/0004-637X/746/1/23},
archivePrefix = {arXiv},
       eprint = {1108.0415},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012ApJ...746...23M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Wu1979,
       author = {{Wu}, C.~S. and {Lee}, L.~C.},
        title = "{A theory of the terrestrial kilometric radiation.}",
      journal = {\apj},
     keywords = {Atmospheric Radiation, Auroral Irradiation, Cyclotron Resonance, Long Wave Radiation, Low Frequencies, Magnetic Mirrors, Upper Atmosphere, Wave Amplification, Auroral Zones, Electromagnetic Radiation, Electron Energy, Electron Precipitation, Geomagnetism, Magnetic Effects, Magnetospheric Electron Density, Magnetospheric Instability, Plasmapause, Geophysics, Earth Magnetosphere:Radio Radiation},
         year = 1979,
        month = jun,
       volume = {230},
        pages = {621-626},
          doi = {10.1086/157120},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1979ApJ...230..621W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Turner2019,
       author = {{Turner}, Jake D. and {Grie{\ss}meier}, Jean-Mathias and {Zarka}, Philippe and {Vasylieva}, Iaroslavna},
        title = "{The search for radio emission from exoplanets using LOFAR beam-formed observations: Jupiter as an exoplanet}",
      journal = {\aap},
     keywords = {planets and satellites: magnetic fields, radio continuum: planetary systems, magnetic fields, planet-disk interactions, methods: data analysis, Astrophysics - Earth and Planetary Astrophysics, Astrophysics - Instrumentation and Methods for Astrophysics},
         year = 2019,
        month = apr,
       volume = {624},
          eid = {A40},
        pages = {A40},
          doi = {10.1051/0004-6361/201832848},
archivePrefix = {arXiv},
       eprint = {1802.07316},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019A&A...624A..40T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Zarka2015,
       author = {{Zarka}, P. and {Lazio}, J. and {Hallinan}, G.},
        title = "{Magnetospheric Radio Emissions from Exoplanets with the SKA}",
    booktitle = {Advancing Astrophysics with the Square Kilometre Array (AASKA14)},
         year = 2015,
        month = apr,
          eid = {120},
        pages = {120},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015aska.confE.120Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lazio2010,
       author = {{Lazio}, T. Joseph W. and {Shankland}, P.~D. and {Farrell}, W.~M. and {Blank}, D.~L.},
        title = "{Radio Observations of HD 80606 Near Planetary Periastron}",
      journal = {\aj},
     keywords = {planetary systems, planets and satellites: magnetic fields, planets and satellites: individual: HD 80606b, radio continuum: planetary systems, Astrophysics - Earth and Planetary Astrophysics},
         year = 2010,
        month = dec,
       volume = {140},
       number = {6},
        pages = {1929-1933},
          doi = {10.1088/0004-6256/140/6/1929},
archivePrefix = {arXiv},
       eprint = {1010.5383},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010AJ....140.1929L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bower2016,
       author = {{Bower}, Geoffrey C. and {Loinard}, Laurent and {Dzib}, Sergio and {Galli}, Phillip A.~B. and {Ortiz-Le{\'o}n}, Gisela N. and {Moutou}, Claire and {Donati}, Jean-Francois},
        title = "{Variable Radio Emission from the Young Stellar Host of a Hot Jupiter}",
      journal = {\apj},
     keywords = {planets and satellites: magnetic fields, stars: activity, stars: magnetic field, stars: pre-main sequence, Astrophysics - Solar and Stellar Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2016,
        month = oct,
       volume = {830},
       number = {2},
          eid = {107},
        pages = {107},
          doi = {10.3847/0004-637X/830/2/107},
archivePrefix = {arXiv},
       eprint = {1608.00962},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016ApJ...830..107B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Stroe2012,
       author = {{Stroe}, A. and {Snellen}, I.~A.~G. and {R{\"o}ttgering}, H.~J.~A.},
        title = "{A stringent upper limit to 18 cm radio emission from the extrasolar planet system {\ensuremath{\tau}} Bo{\"o}tis}",
      journal = {\aap},
     keywords = {planetary systems, radio continuum: stars, Astrophysics - Earth and Planetary Astrophysics},
         year = 2012,
        month = oct,
       volume = {546},
          eid = {A116},
        pages = {A116},
          doi = {10.1051/0004-6361/201220006},
archivePrefix = {arXiv},
       eprint = {1209.6515},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012A&A...546A.116S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bastian2000,
       author = {{Bastian}, T.~S. and {Dulk}, G.~A. and {Leblanc}, Y.},
        title = "{A Search for Radio Emission from Extrasolar Planets}",
      journal = {\apj},
     keywords = {Masers, Stars: Planetary Systems, Radiation Mechanisms: Nonthermal, Stars: Low-Mass, Brown Dwarfs},
         year = 2000,
        month = dec,
       volume = {545},
       number = {2},
        pages = {1058-1063},
          doi = {10.1086/317864},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2000ApJ...545.1058B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Griessmeier2017,
       author = {{Griessmeier}, J. -M.},
        title = "{The search for radio emission from giant exoplanets}",
     keywords = {Exoplanetary radio emissions, exoplanets, review, ground-based observations},
    booktitle = {Planetary Radio Emissions VIII},
         year = 2017,
       editor = {{Fischer}, G. and {Mann}, G. and {Panchenko}, M. and {Zarka}, P.},
        month = jan,
        pages = {285-299},
          doi = {10.1553/PRE8s285},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017pre8.conf..285G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bourrier2018,
       author = {{Bourrier}, V. and {Dumusque}, X. and {Dorn}, C. and {Henry}, G.~W. and {Astudillo-Defru}, N. and {Rey}, J. and {Benneke}, B. and {H{\'e}brard}, G. and {Lovis}, C. and {Demory}, B.~O. and {Moutou}, C. and {Ehrenreich}, D.},
        title = "{The 55 Cancri system reassessed}",
      journal = {\aap},
     keywords = {stars: individual: 55 Cnc, planets and satellites: fundamental parameters, planets and satellites: interiors, stars: activity, techniques: radial velocities, techniques: photometric, Astrophysics - Earth and Planetary Astrophysics},
         year = 2018,
        month = oct,
       volume = {619},
          eid = {A1},
        pages = {A1},
          doi = {10.1051/0004-6361/201833154},
archivePrefix = {arXiv},
       eprint = {1807.04301},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018A&A...619A...1B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Stassun2017,
       author = {{Stassun}, Keivan G. and {Collins}, Karen A. and {Gaudi}, B. Scott},
        title = "{Accurate Empirical Radii and Masses of Planets and Their Host Stars with Gaia Parallaxes}",
      journal = {\aj},
     keywords = {astronomical databases: miscellaneous, methods: data analysis, planets and satellites: fundamental parameters, stars: fundamental parameters, Astrophysics - Earth and Planetary Astrophysics, Astrophysics - Solar and Stellar Astrophysics},
         year = 2017,
        month = mar,
       volume = {153},
       number = {3},
          eid = {136},
        pages = {136},
          doi = {10.3847/1538-3881/aa5df3},
archivePrefix = {arXiv},
       eprint = {1609.04389},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Luhn2019,
       author = {{Luhn}, Jacob K. and {Bastien}, Fabienne A. and {Wright}, Jason T. and {Johnson}, John A. and {Howard}, Andrew W. and {Isaacson}, Howard},
        title = "{Retired A Stars and Their Companions. VIII. 15 New Planetary Signals around Subgiants and Transit Parameters for California Planet Search Planets with Subgiant Hosts}",
      journal = {\aj},
     keywords = {planets and satellites: detection, planets and satellites: fundamental parameters, techniques: radial velocities, Astrophysics - Earth and Planetary Astrophysics},
         year = 2019,
        month = apr,
       volume = {157},
       number = {4},
          eid = {149},
        pages = {149},
          doi = {10.3847/1538-3881/aaf5d0},
archivePrefix = {arXiv},
       eprint = {1811.03043},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gregory2010,
       author = {{Gregory}, Philip C. and {Fischer}, Debra A.},
        title = "{A Bayesian periodogram finds evidence for three planets in 47UrsaeMajoris}",
      journal = {\mnras},
     keywords = {methods: numerical, methods: statistical, techniques: radial velocities, stars: individual: 47UrsaeMajoris, planetary systems, Astrophysics - Earth and Planetary Astrophysics},
         year = 2010,
        month = apr,
       volume = {403},
       number = {2},
        pages = {731-747},
          doi = {10.1111/j.1365-2966.2009.16233.x},
archivePrefix = {arXiv},
       eprint = {1003.5549},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010MNRAS.403..731G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Borsa2015,
       author = {{Borsa}, F. and {Scandariato}, G. and {Rainer}, M. and {Bignamini}, A. and {Maggio}, A. and {Poretti}, E. and {Lanza}, A.~F. and {Di Mauro}, M.~P. and {Benatti}, S. and {Biazzo}, K. and {Bonomo}, A.~S. and {Damasso}, M. and {Esposito}, M. and {Gratton}, R. and {Affer}, L. and {Barbieri}, M. and {Boccato}, C. and {Claudi}, R.~U. and {Cosentino}, R. and {Covino}, E. and {Desidera}, S. and {Fiorenzano}, A.~F.~M. and {Gandolfi}, D. and {Harutyunyan}, A. and {Maldonado}, J. and {Micela}, G. and {Molaro}, P. and {Molinari}, E. and {Pagano}, I. and {Pillitteri}, I. and {Piotto}, G. and {Shkolnik}, E. and {Silvotti}, R. and {Smareglia}, R. and {Southworth}, J. and {Sozzetti}, A. and {Stelzer}, B.},
        title = "{The GAPS programme with HARPS-N at TNG. VII. Putting exoplanets in the stellar context: magnetic activity and asteroseismology of <ASTROBJ>{\ensuremath{\tau}} Bootis A</ASTROBJ>}",
      journal = {\aap},
     keywords = {stars: individual:{\ensuremath{\tau}}Boo, planetary systems, asteroseismology, techniques: spectroscopic, stars: activity, Astrophysics - Solar and Stellar Astrophysics},
         year = 2015,
        month = jun,
       volume = {578},
          eid = {A64},
        pages = {A64},
          doi = {10.1051/0004-6361/201525741},
archivePrefix = {arXiv},
       eprint = {1504.00491},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015A&A...578A..64B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rosenthal2021,
       author = {{Rosenthal}, Lee J. and {Fulton}, Benjamin J. and {Hirsch}, Lea A. and {Isaacson}, Howard T. and {Howard}, Andrew W. and {Dedrick}, Cayla M. and {Sherstyuk}, Ilya A. and {Blunt}, Sarah C. and {Petigura}, Erik A. and {Knutson}, Heather A. and {Behmard}, Aida and {Chontos}, Ashley and {Crepp}, Justin R. and {Crossfield}, Ian J.~M. and {Dalba}, Paul A. and {Fischer}, Debra A. and {Henry}, Gregory W. and {Kane}, Stephen R. and {Kosiarek}, Molly and {Marcy}, Geoffrey W. and {Rubenzahl}, Ryan A. and {Weiss}, Lauren M. and {Wright}, Jason T.},
        title = "{The California Legacy Survey I. A Catalog of 177 Planets from Precision Radial Velocity Monitoring of 719 Nearby Stars over Three Decades}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics - Earth and Planetary Astrophysics},
         year = 2021,
        month = may,
          eid = {arXiv:2105.11583},
        pages = {arXiv:2105.11583},
archivePrefix = {arXiv},
       eprint = {2105.11583},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021arXiv210511583R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Butler2006,
       author = {{Butler}, R.~P. and {Wright}, J.~T. and {Marcy}, G.~W. and {Fischer}, D.~A. and {Vogt}, S.~S. and {Tinney}, C.~G. and {Jones}, H.~R.~A. and {Carter}, B.~D. and {Johnson}, J.~A. and {McCarthy}, C. and {Penny}, A.~J.},
        title = "{Catalog of Nearby Exoplanets}",
      journal = {\apj},
     keywords = {Stars: Planetary Systems, Stars: Activity, Stars: Chromospheres, Astrophysics},
         year = 2006,
        month = jul,
       volume = {646},
       number = {1},
        pages = {505-522},
          doi = {10.1086/504701},
archivePrefix = {arXiv},
       eprint = {astro-ph/0607493},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006ApJ...646..505B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Feng2020,
       author = {{Feng}, Fabo and {Butler}, R. Paul and {Shectman}, Stephen A. and {Crane}, Jeffrey D. and {Vogt}, Steve and {Chambers}, John and {Jones}, Hugh R.~A. and {Xuesong Wang}, Sharon and {Teske}, Johanna K. and {Burt}, Jenn and {D{\'\i}az}, Mat{\'\i}as R. and {Thompson}, Ian B.},
        title = "{Search for Nearby Earth Analogs. II. Detection of Five New Planets, Eight Planet Candidates, and Confirmation of Three Planets around Nine Nearby M Dwarfs}",
      journal = {\apjs},
     keywords = {Exoplanet astronomy, Radial velocity, Exoplanet detection methods, M dwarf stars, Astrostatistics, High resolution spectroscopy, 486, 1332, 489, 982, 1882, 2096, Astrophysics - Earth and Planetary Astrophysics},
         year = 2020,
        month = jan,
       volume = {246},
       number = {1},
          eid = {11},
        pages = {11},
          doi = {10.3847/1538-4365/ab5e7c},
archivePrefix = {arXiv},
       eprint = {2001.02577},
 primaryClass = {astro-ph.EP},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020ApJS..246...11F},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


